The one-loop pentagon to higher orders in epsilon

We compute the one-loop scalar massless pentagon integral I_5^{6-2 eps} in D=6-2\eps dimensions in the limit of multi-Regge kinematics. This integral first contributes to the parity-odd part of the one-loop N=4 five-point MHV amplitude m_5^{(1)} at O(eps). In the high energy limit defined, the pentagon integral reduces to double sums or equivalently two-fold Mellin-Barnes integrals. By determining the O(eps) contribution to I_5^{6-2 eps}, one therefore gains knowledge of m_5^{(1)} through to O(eps^2) which is necessary for studies of the iterative structure of N=4 SYM amplitudes beyond one-loop. One immediate application is the extraction of the one-loop gluon-production vertex through to O(eps^2) and the iterative construction of the two-loop gluon-production vertex through to finite terms which is described in a companion paper. The analytic methods we have used for evaluating the pentagon integral in the high energy limit may also be applied to the hexagon integral and may ultimately give information on the form of the remainder function.

==> bibliography.txt <==
\begin{thebibliography}{999}

\bibitem{noi}
  V.~Del Duca, C.~Duhr, E.~W.~N.~Glover and V.A.~Smirnov,
  ``The five-point amplitude in the high-energy limit''.

       %\cite{Anastasiou:2003kj}
\bibitem{Anastasiou:2003kj}
  C.~Anastasiou, Z.~Bern, L.~J.~Dixon and D.~A.~Kosower,
  ``Planar amplitudes in maximally supersymmetric Yang-Mills theory,''
  Phys.\ Rev.\ Lett.\  {\bf 91} (2003) 251602
  [arXiv:hep-th/0309040].
  %%CITATION = PRLTA,91,251602;%%

%\cite{Korchemsky:1987wg}
\bibitem{Korchemsky:1987wg}
  G.~P.~Korchemsky and A.~V.~Radyushkin,
  ``Renormalization of the Wilson Loops Beyond the Leading Order,''
  Nucl.\ Phys.\  B {\bf 283} (1987) 342.
  %%CITATION = NUPHA,B283,342;%%
    
    %\cite{Beisert:2006ez}
\bibitem{Beisert:2006ez}
  N.~Beisert, B.~Eden and M.~Staudacher,
  ``Transcendentality and crossing,''
  J.\ Stat.\ Mech.\  {\bf 0701} (2007) P021
  [arXiv:hep-th/0610251].
  %%CITATION = JSTAT,0701,P021;%%
    
  %\cite{Magnea:1990zb}
\bibitem{Magnea:1990zb}
  L.~Magnea and G.~Sterman,
  ``Analytic continuation of the Sudakov form-factor in QCD,''
  Phys.\ Rev.\  D {\bf 42} (1990) 4222.
  %%CITATION = PHRVA,D42,4222;%%

%\cite{Sterman:2002qn}
\bibitem{Sterman:2002qn}
  G.~Sterman and M.~E.~Tejeda-Yeomans,
  ``Multi-loop amplitudes and resummation,''
  Phys.\ Lett.\  B {\bf 552} (2003) 48
  [arXiv:hep-ph/0210130].
  %%CITATION = PHLTA,B552,48;%%
  
%\cite{Bern:2005iz}
\bibitem{Bern:2005iz}
  Z.~Bern, L.~J.~Dixon and V.~A.~Smirnov,
  ``Iteration of planar amplitudes in maximally supersymmetric Yang-Mills
  theory at three loops and beyond,''
  Phys.\ Rev.\  D {\bf 72} (2005) 085001
  [arXiv:hep-th/0505205].
  %%CITATION = PHRVA,D72,085001;%%

%\cite{Bern:2006vw}
\bibitem{Bern:2006vw}
  Z.~Bern, M.~Czakon, D.~A.~Kosower, R.~Roiban and V.~A.~Smirnov,
  ``Two-loop iteration of five-point N = 4 super-Yang-Mills amplitudes,''
  Phys.\ Rev.\ Lett.\  {\bf 97} (2006) 181601
  [arXiv:hep-th/0604074].
  %%CITATION = PRLTA,97,181601;%%  
  
  %\cite{Cachazo:2008vp}
\bibitem{Cachazo:2008vp}
F.~Cachazo, M.~Spradlin and A.~Volovich,
``Iterative structure within the five-particle two-loop amplitude,''
Phys.\ Rev.\  D {\bf 74}, 045020 (2006)
[arXiv:hep-th/0602228].
%%CITATION = PHRVA,D74,045020;%%

\bibitem{Bern:2008ap}
  Z.~Bern, L.~J.~Dixon, D.~A.~Kosower, R.~Roiban, M.~Spradlin, C.~Vergu and A.~Volovich,
  ``The Two-Loop Six-Gluon MHV Amplitude in Maximally Supersymmetric Yang-Mills
  Theory,''
  arXiv:0803.1465 [hep-th].
  %%CITATION = ARXIV:0803.1465;%%

%\cite{Cachazo:2008hp}
\bibitem{Cachazo:2008hp}
  F.~Cachazo, M.~Spradlin and A.~Volovich,
  ``Leading Singularities of the Two-Loop Six-Particle MHV Amplitude,''
  arXiv:0805.4832 [hep-th].
  %%CITATION = ARXIV:0805.4832;%%

\bibitem{Alday:2007he}
  L.~F.~Alday and J.~Maldacena,
  ``Comments on gluon scattering amplitudes via AdS/CFT,''
  JHEP {\bf 0711} (2007) 068
  [arXiv:0710.1060 [hep-th]].
  %%CITATION = JHEPA,0711,068;%%
  
%\cite{Alday:2007hr}
\bibitem{Alday:2007hr}
  L.~F.~Alday and J.~M.~Maldacena,
  ``Gluon scattering amplitudes at strong coupling,''
  JHEP {\bf 0706} (2007) 064
  [arXiv:0705.0303 [hep-th]].
  %%CITATION = JHEPA,0706,064;%%
  
  %\cite{Drummond:2007aua}
\bibitem{Drummond:2007aua}
  J.~M.~Drummond, G.~P.~Korchemsky and E.~Sokatchev,
  ``Conformal properties of four-gluon planar amplitudes and Wilson loops,''
  Nucl.\ Phys.\  B {\bf 795} (2008) 385
  [arXiv:0707.0243 [hep-th]].
  %%CITATION = NUPHA,B795,385;%%
  
  %\cite{Brandhuber:2007yx}
\bibitem{Brandhuber:2007yx}
  A.~Brandhuber, P.~Heslop and G.~Travaglini,
  ``MHV Amplitudes in N=4 Super Yang-Mills and Wilson Loops,''
  Nucl.\ Phys.\  B {\bf 794} (2008) 231
  [arXiv:0707.1153 [hep-th]].
  %%CITATION = NUPHA,B794,231;%%
  
  %\cite{Drummond:2007cf}
\bibitem{Drummond:2007cf}
  J.~M.~Drummond, J.~Henn, G.~P.~Korchemsky and E.~Sokatchev,
  ``On planar gluon amplitudes/Wilson loops duality,''
  Nucl.\ Phys.\  B {\bf 795} (2008) 52
  [arXiv:0709.2368 [hep-th]].
  %%CITATION = NUPHA,B795,52;%%
  
  %\cite{Drummond:2007au}
\bibitem{Drummond:2007au}
  J.~M.~Drummond, J.~Henn, G.~P.~Korchemsky and E.~Sokatchev,
  ``Conformal Ward identities for Wilson loops and a test of the duality with
  gluon amplitudes,''
  arXiv:0712.1223 [hep-th].
  %%CITATION = ARXIV:0712.1223;%%

%\cite{Drummond:2007bm}
\bibitem{Drummond:2007bm}
  J.~M.~Drummond, J.~Henn, G.~P.~Korchemsky and E.~Sokatchev,
  ``The hexagon Wilson loop and the BDS ansatz for the six-gluon amplitude,''
  arXiv:0712.4138 [hep-th].
  %%CITATION = ARXIV:0712.4138;%%

\bibitem{Drummond:2008aq}
  J.~M.~Drummond, J.~Henn, G.~P.~Korchemsky and E.~Sokatchev,
  ``Hexagon Wilson loop = six-gluon MHV amplitude,''
  arXiv:0803.1466 [hep-th].
  %%CITATION = ARXIV:0803.1466;%%

%\cite{Anastasiou:2009kn}
\bibitem{Anastasiou:2009kn}
  C.~Anastasiou, A.~Brandhuber, P.~Heslop, V.~V.~Khoze, B.~Spence and G.~Travaglini,
  ``Two-Loop Polygon Wilson Loops in N=4 SYM,''
  arXiv:0902.2245 [hep-th].
  %%CITATION = ARXIV:0902.2245;%%

%\cite{Bern:1994zx}
\bibitem{Bern:1994zx}
  Z.~Bern, L.~J.~Dixon, D.~C.~Dunbar and D.~A.~Kosower,
  ``One-Loop n-Point Gauge Theory Amplitudes, Unitarity and Collinear Limits,''
  Nucl.\ Phys.\  B {\bf 425} (1994) 217
  [arXiv:hep-ph/9403226].
  %%CITATION = NUPHA,B425,217;%%

%\cite{Bern:1996ja}
\bibitem{Bern:1996ja}
  Z.~Bern, L.~J.~Dixon, D.~C.~Dunbar and D.~A.~Kosower,
  ``One-loop self-dual and N = 4 superYang-Mills,''
  Phys.\ Lett.\  B {\bf 394} (1997) 105
  [arXiv:hep-th/9611127].
  %%CITATION = PHLTA,B394,105;%%

\end{thebibliography}

